Matrix functions via linear systems built from continued fractions

A widely used approach to compute the action $f(A)v$ of a matrix function $f(A)$ on a vector $v$ is to use a rational approximation $r$ for $f$ and compute $r(A)v$ instead. If $r$ is not computed adaptively as in rational Krylov methods, this is usually done using the partial fraction expansion of $r$ and solving linear systems with matrices $A- \tau I$ for the various poles $\tau$ of $r$. Here we investigate an alternative approach for the case that a continued fraction representation for the rational function is known rather than a partial fraction expansion. This is typically the case, for example, for Pad\'e approximations. From the continued fraction, we first construct a matrix pencil from which we then obtain what we call the CF-matrix (continued fraction matrix), a block tridiagonal matrix whose blocks consist of polynomials of $A$ with degree bounded by 1 for many continued fractions. We show that one can evaluate $r(A)v$ by solving a single linear system with the CF-matrix and present a number of first theoretical results as a basis for an analysis of future, specific solution methods for the large linear system. While the CF-matrix approach is of principal interest on its own as a new way to compute $f(A)v$, it can in particular be beneficial when a partial fraction expansion is not known beforehand and computing its parameters is ill-conditioned. We report some numerical experiments which show that with standard preconditioners we can achieve fast convergence in the iterative solution of the large linear system.

==> plots/exp/laplace_ILU.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   8.5308085e-02
   2.0000000e+00   1.4660891e-02
   3.0000000e+00   1.8029285e-03
   4.0000000e+00   2.9886602e-04
   5.0000000e+00   7.5054464e-05
   6.0000000e+00   1.8554102e-05
   7.0000000e+00   3.3673620e-06
   8.0000000e+00   5.9546828e-07
   9.0000000e+00   9.4393537e-08
   1.0000000e+01   1.6979006e-08
   1.1000000e+01   4.7461678e-09
   1.2000000e+01   1.1296827e-09
   1.3000000e+01   1.7563080e-10
   1.4000000e+01   3.2205837e-11
   1.5000000e+01   5.9617979e-12
   1.6000000e+01   1.2400548e-12
   1.7000000e+01   3.0038792e-13
   1.8000000e+01   6.3306671e-14


==> plots/exp/laplace_PFE.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0395490e-02
   2.0000000e+00   3.8105783e-03
   3.0000000e+00   2.1177205e-04
   4.0000000e+00   1.3629273e-05
   5.0000000e+00   8.6179682e-07
   6.0000000e+00   5.6040448e-08
   7.0000000e+00   3.5432321e-09
   8.0000000e+00   2.3172901e-10
   9.0000000e+00   1.4640503e-11
   1.0000000e+01   9.6095030e-13
   1.1000000e+01   6.1262814e-14
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> plots/exp/laplace_wo.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.1283124e-01
   2.0000000e+00   8.9339560e-01
   3.0000000e+00   5.3285014e-01
   4.0000000e+00   5.3174449e-01
   5.0000000e+00   3.8598343e-01
   6.0000000e+00   3.4317481e-01
   7.0000000e+00   2.8937968e-01
   8.0000000e+00   2.7121247e-01
   9.0000000e+00   2.0980671e-01
   1.0000000e+01   1.9793718e-01
   1.1000000e+01   1.6401941e-01
   1.2000000e+01   1.4140995e-01
   1.3000000e+01   1.1865302e-01
   1.4000000e+01   1.0799535e-01
   1.5000000e+01   8.4564517e-02
   1.6000000e+01   7.7638121e-02
   1.7000000e+01   6.6279571e-02
   1.8000000e+01   5.5960142e-02
   1.9000000e+01   5.0405413e-02
   2.0000000e+01   4.3403151e-02
   2.1000000e+01   3.6165014e-02
   2.2000000e+01   3.3283839e-02
   2.3000000e+01   2.7518570e-02
   2.4000000e+01   2.3811603e-02
   2.5000000e+01   2.1537847e-02
   2.6000000e+01   1.8020710e-02
   2.7000000e+01   1.5847185e-02
   2.8000000e+01   1.4301799e-02
   2.9000000e+01   1.1895973e-02
   3.0000000e+01   1.0601328e-02
   3.1000000e+01   9.3882726e-03
   3.2000000e+01   7.8677437e-03
   3.3000000e+01   7.0257163e-03
   3.4000000e+01   6.1432488e-03
   3.5000000e+01   5.2431953e-03
   3.6000000e+01   4.6483087e-03
   3.7000000e+01   4.0950694e-03
   3.8000000e+01   3.4624138e-03
   3.9000000e+01   3.0887508e-03
   4.0000000e+01   2.7216310e-03


==> plots/exp/sprand_ILU.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   7.7847664e-02
   2.0000000e+00   7.1597191e-03
   3.0000000e+00   9.4644555e-04
   4.0000000e+00   1.3989613e-04
   5.0000000e+00   2.9503664e-05
   6.0000000e+00   5.6863438e-06
   7.0000000e+00   7.9712903e-07
   8.0000000e+00   1.0330570e-07
   9.0000000e+00   1.3673706e-08
   1.0000000e+01   1.8203234e-09
   1.1000000e+01   2.3701828e-10
   1.2000000e+01   3.0503456e-11
   1.3000000e+01   3.9396665e-12
   1.4000000e+01   5.1425719e-13
   1.5000000e+01   6.7803328e-14


==> plots/exp/sprand_PFE.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   5.9785204e-02
   2.0000000e+00   2.7073790e-03
   3.0000000e+00   1.1770250e-04
   4.0000000e+00   5.1109638e-06
   5.0000000e+00   2.2352158e-07
   6.0000000e+00   9.6211190e-09
   7.0000000e+00   4.1304827e-10
   8.0000000e+00   1.8101376e-11
   9.0000000e+00   7.8496065e-13
   1.0000000e+01   3.3967136e-14
   1.1000000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00


==> plots/exp/sprand_wo.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   8.7696053e-01
   2.0000000e+00   8.7315599e-01
   3.0000000e+00   5.4407602e-01
   4.0000000e+00   5.4260182e-01
   5.0000000e+00   3.6976526e-01
   6.0000000e+00   3.3439068e-01
   7.0000000e+00   2.5163803e-01
   8.0000000e+00   2.3076923e-01
   9.0000000e+00   1.7187781e-01
   1.0000000e+01   1.5296404e-01
   1.1000000e+01   1.3409331e-01
   1.2000000e+01   9.6481373e-02
   1.3000000e+01   9.3959501e-02
   1.4000000e+01   6.2165146e-02
   1.5000000e+01   5.8389124e-02
   1.6000000e+01   4.5588418e-02
   1.7000000e+01   3.8899856e-02
   1.8000000e+01   3.2753380e-02
   1.9000000e+01   2.7937872e-02
   2.0000000e+01   2.3515613e-02
   2.1000000e+01   1.9475165e-02
   2.2000000e+01   1.7078362e-02
   2.3000000e+01   1.4031743e-02
   2.4000000e+01   1.1619665e-02
   2.5000000e+01   1.0581945e-02
   2.6000000e+01   7.6316747e-03
   2.7000000e+01   7.2369038e-03
   2.8000000e+01   5.5052236e-03
   2.9000000e+01   4.7467847e-03
   3.0000000e+01   4.1870027e-03
   3.1000000e+01   3.2607100e-03
   3.2000000e+01   2.9100176e-03
   3.3000000e+01   2.3721454e-03
   3.4000000e+01   2.0119040e-03
   3.5000000e+01   1.7030556e-03
   3.6000000e+01   1.4341307e-03
   3.7000000e+01   1.2194379e-03
   3.8000000e+01   9.9189892e-04
   3.9000000e+01   8.8195453e-04
   4.0000000e+01   6.9956810e-04


==> plots/invsqrt/error_20_ILU.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.2616642e-01
   2.0000000e+00   4.9348600e-01
   3.0000000e+00   2.6976937e-01
   4.0000000e+00   1.2289720e-01
   5.0000000e+00   5.8145587e-02
   6.0000000e+00   5.1856129e-02
   7.0000000e+00   3.0805916e-02
   8.0000000e+00   1.2884629e-02
   9.0000000e+00   5.9670302e-03
   1.0000000e+01   4.1338950e-03
   1.1000000e+01   2.8359163e-03
   1.2000000e+01   2.3513335e-03
   1.3000000e+01   1.7948113e-03
   1.4000000e+01   1.4071324e-03
   1.5000000e+01   9.8312013e-04
   1.6000000e+01   6.7247190e-04
   1.7000000e+01   4.9132265e-04
   1.8000000e+01   4.5436907e-04
   1.9000000e+01   4.3832848e-04
   2.0000000e+01   4.2531844e-04
   2.1000000e+01   4.1403896e-04
   2.2000000e+01   4.1007208e-04
   2.3000000e+01   4.0875471e-04
   2.4000000e+01   4.0941809e-04
   2.5000000e+01   4.0978648e-04
   2.6000000e+01   4.1010038e-04
   2.7000000e+01   4.1019199e-04
   2.8000000e+01   4.1025021e-04
   2.9000000e+01   4.1028129e-04
   3.0000000e+01   4.1025889e-04
   3.1000000e+01   4.1022975e-04
   3.2000000e+01   4.1017753e-04
   3.3000000e+01   4.1015051e-04
   3.4000000e+01   4.1013241e-04
   3.5000000e+01   4.1012471e-04
   3.6000000e+01   4.1012302e-04
   3.7000000e+01   4.1012385e-04
   3.8000000e+01   4.1012444e-04
   3.9000000e+01   4.1012486e-04
   4.0000000e+01   4.1012532e-04


==> plots/invsqrt/error_20_PFE.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   8.8890242e-01
   2.0000000e+00   8.3344824e-01
   3.0000000e+00   8.0681279e-01
   4.0000000e+00   7.7188572e-01
   5.0000000e+00   7.3998437e-01
   6.0000000e+00   7.1262325e-01
   7.0000000e+00   6.8020689e-01
   8.0000000e+00   6.5172517e-01
   9.0000000e+00   6.2436135e-01
   1.0000000e+01   5.9448373e-01
   1.1000000e+01   5.6803662e-01
   1.2000000e+01   5.4180291e-01
   1.3000000e+01   5.1462182e-01
   1.4000000e+01   4.9033040e-01
   1.5000000e+01   4.6609136e-01
   1.6000000e+01   4.4187021e-01
   1.7000000e+01   4.2006721e-01
   1.8000000e+01   3.9838788e-01
   1.9000000e+01   3.7727777e-01
   2.0000000e+01   3.5817039e-01
   2.1000000e+01   3.3929683e-01
   2.2000000e+01   3.2125743e-01
   2.3000000e+01   3.0485398e-01
   2.4000000e+01   2.8876584e-01
   2.5000000e+01   2.7359043e-01
   2.6000000e+01   2.5973169e-01
   2.7000000e+01   2.4622619e-01
   2.8000000e+01   2.3360129e-01
   2.9000000e+01   2.2202119e-01
   3.0000000e+01   2.1079520e-01
   3.1000000e+01   2.0036088e-01
   3.2000000e+01   1.9074573e-01
   3.3000000e+01   1.8146128e-01
   3.4000000e+01   1.7285818e-01
   3.5000000e+01   1.6489156e-01
   3.6000000e+01   1.5721988e-01
   3.7000000e+01   1.5011863e-01
   3.8000000e+01   1.4350905e-01
   3.9000000e+01   1.3715481e-01
   4.0000000e+01   1.3127004e-01


==> plots/invsqrt/error_20_wo.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.1674554e-01
   2.0000000e+00   9.0392111e-01
   3.0000000e+00   8.9475756e-01
   4.0000000e+00   8.8471267e-01
   5.0000000e+00   8.7759583e-01
   6.0000000e+00   8.7063505e-01
   7.0000000e+00   8.6389486e-01
   8.0000000e+00   8.5679893e-01
   9.0000000e+00   8.4715143e-01
   1.0000000e+01   8.3486340e-01
   1.1000000e+01   8.2072510e-01
   1.2000000e+01   8.0604711e-01
   1.3000000e+01   7.9344617e-01
   1.4000000e+01   7.8289773e-01
   1.5000000e+01   7.7340489e-01
   1.6000000e+01   7.6484985e-01
   1.7000000e+01   7.5687354e-01
   1.8000000e+01   7.4920050e-01
   1.9000000e+01   7.4173200e-01
   2.0000000e+01   7.3384661e-01
   2.1000000e+01   7.2537940e-01
   2.2000000e+01   7.1733839e-01
   2.3000000e+01   7.1055162e-01
   2.4000000e+01   7.0468864e-01
   2.5000000e+01   6.9841602e-01
   2.6000000e+01   6.9012221e-01
   2.7000000e+01   6.7972830e-01
   2.8000000e+01   6.6927924e-01
   2.9000000e+01   6.6011688e-01
   3.0000000e+01   6.5179287e-01
   3.1000000e+01   6.4319606e-01
   3.2000000e+01   6.3392449e-01
   3.3000000e+01   6.2484107e-01
   3.4000000e+01   6.1662576e-01
   3.5000000e+01   6.0886484e-01
   3.6000000e+01   6.0069782e-01
   3.7000000e+01   5.9166064e-01
   3.8000000e+01   5.8237264e-01
   3.9000000e+01   5.7391313e-01
   4.0000000e+01   5.6657708e-01


==> plots/invsqrt/error_40_ILU.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.2616642e-01
   2.0000000e+00   4.9348695e-01
   3.0000000e+00   2.6978890e-01
   4.0000000e+00   1.2298371e-01
   5.0000000e+00   5.8342079e-02
   6.0000000e+00   5.2104061e-02
   7.0000000e+00   3.1132803e-02
   8.0000000e+00   1.3123257e-02
   9.0000000e+00   5.9400840e-03
   1.0000000e+01   4.0033713e-03
   1.1000000e+01   2.4885449e-03
   1.2000000e+01   1.8784714e-03
   1.3000000e+01   1.1874630e-03
   1.4000000e+01   8.2007064e-04
   1.5000000e+01   5.2284455e-04
   1.6000000e+01   3.6315681e-04
   1.7000000e+01   2.2367276e-04
   1.8000000e+01   1.6267062e-04
   1.9000000e+01   1.0741100e-04
   2.0000000e+01   7.2069144e-05
   2.1000000e+01   4.9751295e-05
   2.2000000e+01   3.4750111e-05
   2.3000000e+01   2.1994274e-05
   2.4000000e+01   1.3619800e-05
   2.5000000e+01   7.4388023e-06
   2.6000000e+01   3.7694489e-06
   2.7000000e+01   2.0050797e-06
   2.8000000e+01   1.3047965e-06
   2.9000000e+01   9.2416705e-07
   3.0000000e+01   6.7947375e-07
   3.1000000e+01   5.0628163e-07
   3.2000000e+01   3.2960337e-07
   3.3000000e+01   2.2561471e-07
   3.4000000e+01   1.7314411e-07
   3.5000000e+01   1.4218839e-07
   3.6000000e+01   1.3051992e-07
   3.7000000e+01   1.1911035e-07
   3.8000000e+01   1.1424100e-07
   3.9000000e+01   1.1227318e-07
   4.0000000e+01   1.1195343e-07


==> plots/invsqrt/error_40_PFE.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   8.8775625e-01
   2.0000000e+00   8.3237357e-01
   3.0000000e+00   8.0577247e-01
   4.0000000e+00   7.7089043e-01
   5.0000000e+00   7.3903022e-01
   6.0000000e+00   7.1170438e-01
   7.0000000e+00   6.7932983e-01
   8.0000000e+00   6.5088477e-01
   9.0000000e+00   6.2355614e-01
   1.0000000e+01   5.9371714e-01
   1.1000000e+01   5.6730460e-01
   1.2000000e+01   5.4110553e-01
   1.3000000e+01   5.1396017e-01
   1.4000000e+01   4.8969990e-01
   1.5000000e+01   4.6549060e-01
   1.6000000e+01   4.4129749e-01
   1.7000000e+01   4.1951847e-01
   1.8000000e+01   3.9786233e-01
   1.9000000e+01   3.7677505e-01
   2.0000000e+01   3.5768942e-01
   2.1000000e+01   3.3883924e-01
   2.2000000e+01   3.2082470e-01
   2.3000000e+01   3.0444648e-01
   2.4000000e+01   2.8838581e-01
   2.5000000e+01   2.7323892e-01
   2.6000000e+01   2.5940835e-01
   2.7000000e+01   2.4593205e-01
   2.8000000e+01   2.3333576e-01
   2.9000000e+01   2.2178265e-01
   3.0000000e+01   2.1058315e-01
   3.1000000e+01   2.0017338e-01
   3.2000000e+01   1.9058042e-01
   3.3000000e+01   1.8131668e-01
   3.4000000e+01   1.7273185e-01
   3.5000000e+01   1.6478108e-01
   3.6000000e+01   1.5712346e-01
   3.7000000e+01   1.5003397e-01
   3.8000000e+01   1.4343410e-01
   3.9000000e+01   1.3708792e-01
   4.0000000e+01   1.3120939e-01


==> plots/invsqrt/error_40_wo.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.1674554e-01
   2.0000000e+00   9.0392111e-01
   3.0000000e+00   8.9475756e-01
   4.0000000e+00   8.8471267e-01
   5.0000000e+00   8.7759583e-01
   6.0000000e+00   8.7063505e-01
   7.0000000e+00   8.6389486e-01
   8.0000000e+00   8.5679893e-01
   9.0000000e+00   8.4715143e-01
   1.0000000e+01   8.3486340e-01
   1.1000000e+01   8.2072510e-01
   1.2000000e+01   8.0604711e-01
   1.3000000e+01   7.9344617e-01
   1.4000000e+01   7.8289773e-01
   1.5000000e+01   7.7340489e-01
   1.6000000e+01   7.6484985e-01
   1.7000000e+01   7.5687354e-01
   1.8000000e+01   7.4920050e-01
   1.9000000e+01   7.4173200e-01
   2.0000000e+01   7.3384661e-01
   2.1000000e+01   7.2538176e-01
   2.2000000e+01   7.1735161e-01
   2.3000000e+01   7.1057169e-01
   2.4000000e+01   7.0471649e-01
   2.5000000e+01   6.9846183e-01
   2.6000000e+01   6.9019994e-01
   2.7000000e+01   6.7983473e-01
   2.8000000e+01   6.6939263e-01
   2.9000000e+01   6.6022906e-01
   3.0000000e+01   6.5191518e-01
   3.1000000e+01   6.4334445e-01
   3.2000000e+01   6.3409667e-01
   3.3000000e+01   6.2501708e-01
   3.4000000e+01   6.1680095e-01
   3.5000000e+01   6.0905553e-01
   3.6000000e+01   6.0092622e-01
   3.7000000e+01   5.9193029e-01
   3.8000000e+01   5.8265320e-01
   3.9000000e+01   5.7417651e-01
   4.0000000e+01   5.6682216e-01


==> plots/invsqrt/laplace_ILU.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   2.6582458e-01
   2.0000000e+00   2.0078180e-01
   3.0000000e+00   1.6839630e-01
   4.0000000e+00   1.4265547e-01
   5.0000000e+00   1.2438893e-01
   6.0000000e+00   1.1046501e-01
   7.0000000e+00   9.9245641e-02
   8.0000000e+00   9.0340036e-02
   9.0000000e+00   8.2193674e-02
   1.0000000e+01   7.5052923e-02
   1.1000000e+01   6.9077414e-02
   1.2000000e+01   6.3595138e-02
   1.3000000e+01   5.8553269e-02
   1.4000000e+01   5.3950170e-02
   1.5000000e+01   4.9822949e-02
   1.6000000e+01   4.6027305e-02
   1.7000000e+01   4.2191362e-02
   1.8000000e+01   3.7797869e-02
   1.9000000e+01   3.0571166e-02
   2.0000000e+01   2.1364368e-02
   2.1000000e+01   1.7716644e-02
   2.2000000e+01   1.4926270e-02
   2.3000000e+01   1.1893137e-02
   2.4000000e+01   1.0012071e-02
   2.5000000e+01   7.9412660e-03
   2.6000000e+01   6.4215786e-03
   2.7000000e+01   5.2310077e-03
   2.8000000e+01   4.1486401e-03
   2.9000000e+01   3.4389311e-03
   3.0000000e+01   2.8291637e-03
   3.1000000e+01   2.3831895e-03
   3.2000000e+01   2.0319008e-03
   3.3000000e+01   1.6994420e-03
   3.4000000e+01   1.4227684e-03
   3.5000000e+01   1.1757554e-03
   3.6000000e+01   9.1027706e-04
   3.7000000e+01   6.4295832e-04
   3.8000000e+01   4.3871238e-04
   3.9000000e+01   3.2412981e-04
   4.0000000e+01   2.4645936e-04
   4.1000000e+01   1.7177985e-04
   4.2000000e+01   1.2820745e-04
   4.3000000e+01   1.0484855e-04
   4.4000000e+01   8.8474934e-05
   4.5000000e+01   7.7598778e-05
   4.6000000e+01   6.6450288e-05
   4.7000000e+01   5.8600562e-05
   4.8000000e+01   5.1865601e-05
   4.9000000e+01   4.6658008e-05
   5.0000000e+01   4.2180871e-05
   5.1000000e+01   3.8451838e-05
   5.2000000e+01   3.3862298e-05
   5.3000000e+01   2.8002910e-05
   5.4000000e+01   2.1919166e-05
   5.5000000e+01   1.5773829e-05
   5.6000000e+01   1.1393781e-05
   5.7000000e+01   8.8752370e-06
   5.8000000e+01   7.2191356e-06
   5.9000000e+01   5.8378411e-06
   6.0000000e+01   4.4720442e-06
   6.1000000e+01   3.2822841e-06
   6.2000000e+01   2.3686579e-06
   6.3000000e+01   1.8013884e-06
   6.4000000e+01   1.4185466e-06
   6.5000000e+01   1.0475064e-06
   6.6000000e+01   7.4819388e-07
   6.7000000e+01   5.4288416e-07
   6.8000000e+01   4.0708435e-07
   6.9000000e+01   3.0069920e-07
   7.0000000e+01   2.2685537e-07
   7.1000000e+01   1.6850668e-07
   7.2000000e+01   1.1771960e-07
   7.3000000e+01   7.9025104e-08
   7.4000000e+01   5.2968593e-08
   7.5000000e+01   3.7804734e-08
   7.6000000e+01   3.0469693e-08
   7.7000000e+01   2.5815771e-08
   7.8000000e+01   2.2089250e-08
   7.9000000e+01   1.9287079e-08
   8.0000000e+01   1.6971966e-08


==> plots/invsqrt/laplace_PFE.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   8.8941379e-01
   2.0000000e+00   8.6623961e-01
   3.0000000e+00   8.5196981e-01
   4.0000000e+00   8.3940677e-01
   5.0000000e+00   8.2582284e-01
   6.0000000e+00   8.1165588e-01
   7.0000000e+00   7.9634450e-01
   8.0000000e+00   7.8089027e-01
   9.0000000e+00   7.6518612e-01
   1.0000000e+01   7.4944768e-01
   1.1000000e+01   7.3284864e-01
   1.2000000e+01   7.1610200e-01
   1.3000000e+01   6.9915173e-01
   1.4000000e+01   6.8219369e-01
   1.5000000e+01   6.6503374e-01
   1.6000000e+01   6.4833467e-01
   1.7000000e+01   6.3193622e-01
   1.8000000e+01   6.1576032e-01
   1.9000000e+01   5.9917115e-01
   2.0000000e+01   5.8253842e-01
   2.1000000e+01   5.6541867e-01
   2.2000000e+01   5.4784182e-01
   2.3000000e+01   5.3004845e-01
   2.4000000e+01   5.1277004e-01
   2.5000000e+01   4.9588053e-01
   2.6000000e+01   4.7979799e-01
   2.7000000e+01   4.6459169e-01
   2.8000000e+01   4.4977629e-01
   2.9000000e+01   4.3522411e-01
   3.0000000e+01   4.2097347e-01
   3.1000000e+01   4.0662855e-01
   3.2000000e+01   3.9231415e-01
   3.3000000e+01   3.7790095e-01
   3.4000000e+01   3.6414496e-01
   3.5000000e+01   3.5097576e-01
   3.6000000e+01   3.3832042e-01
   3.7000000e+01   3.2583806e-01
   3.8000000e+01   3.1323479e-01
   3.9000000e+01   3.0103533e-01
   4.0000000e+01   2.8955318e-01
   4.1000000e+01   2.7828329e-01
   4.2000000e+01   2.6684327e-01
   4.3000000e+01   2.5585324e-01
   4.4000000e+01   2.4534408e-01
   4.5000000e+01   2.3535893e-01
   4.6000000e+01   2.2593091e-01
   4.7000000e+01   2.1660016e-01
   4.8000000e+01   2.0705489e-01
   4.9000000e+01   1.9743155e-01
   5.0000000e+01   1.8812977e-01
   5.1000000e+01   1.7906729e-01
   5.2000000e+01   1.7056718e-01
   5.3000000e+01   1.6239552e-01
   5.4000000e+01   1.5432999e-01
   5.5000000e+01   1.4666593e-01
   5.6000000e+01   1.3928738e-01
   5.7000000e+01   1.3213684e-01
   5.8000000e+01   1.2491728e-01
   5.9000000e+01   1.1787614e-01
   6.0000000e+01   1.1097482e-01
   6.1000000e+01   1.0423280e-01
   6.2000000e+01   9.7435678e-02
   6.3000000e+01   9.0773474e-02
   6.4000000e+01   8.4199287e-02
   6.5000000e+01   7.7548352e-02
   6.6000000e+01   7.0817852e-02
   6.7000000e+01   6.4089347e-02
   6.8000000e+01   5.7506753e-02
   6.9000000e+01   5.0748879e-02
   7.0000000e+01   4.3851836e-02
   7.1000000e+01   3.7012829e-02
   7.2000000e+01   3.0534472e-02
   7.3000000e+01   2.5185037e-02
   7.4000000e+01   2.1618230e-02
   7.5000000e+01   1.9551774e-02
   7.6000000e+01   1.8273271e-02
   7.7000000e+01   1.7246997e-02
   7.8000000e+01   1.6194699e-02
   7.9000000e+01   1.5112542e-02
   8.0000000e+01   1.4095106e-02


==> plots/invsqrt/laplace_wo.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   7.0603506e-01
   2.0000000e+00   5.4122442e-01
   3.0000000e+00   4.3965105e-01
   4.0000000e+00   3.6915620e-01
   5.0000000e+00   3.3105526e-01
   6.0000000e+00   3.0785507e-01
   7.0000000e+00   2.9104361e-01
   8.0000000e+00   2.7035853e-01
   9.0000000e+00   2.5020147e-01
   1.0000000e+01   2.3636414e-01
   1.1000000e+01   2.2347200e-01
   1.2000000e+01   2.1474821e-01
   1.3000000e+01   2.0617838e-01
   1.4000000e+01   1.9611101e-01
   1.5000000e+01   1.8861707e-01
   1.6000000e+01   1.8365991e-01
   1.7000000e+01   1.7732868e-01
   1.8000000e+01   1.7007359e-01
   1.9000000e+01   1.6489308e-01
   2.0000000e+01   1.5966025e-01
   2.1000000e+01   1.5479556e-01
   2.2000000e+01   1.5038879e-01
   2.3000000e+01   1.4579240e-01
   2.4000000e+01   1.4151257e-01
   2.5000000e+01   1.3793298e-01
   2.6000000e+01   1.3451157e-01
   2.7000000e+01   1.3075653e-01
   2.8000000e+01   1.2741971e-01
   2.9000000e+01   1.2430963e-01
   3.0000000e+01   1.2173818e-01
   3.1000000e+01   1.1883993e-01
   3.2000000e+01   1.1565170e-01
   3.3000000e+01   1.1308427e-01
   3.4000000e+01   1.1065336e-01
   3.5000000e+01   1.0813430e-01
   3.6000000e+01   1.0574103e-01
   3.7000000e+01   1.0350459e-01
   3.8000000e+01   1.0110746e-01
   3.9000000e+01   9.9011862e-02
   4.0000000e+01   9.7002160e-02
   4.1000000e+01   9.4758218e-02
   4.2000000e+01   9.2837607e-02
   4.3000000e+01   9.1044699e-02
   4.4000000e+01   8.9294772e-02
   4.5000000e+01   8.7429986e-02
   4.6000000e+01   8.5621476e-02
   4.7000000e+01   8.3886632e-02
   4.8000000e+01   8.2377175e-02
   4.9000000e+01   8.0796858e-02
   5.0000000e+01   7.9168379e-02
   5.1000000e+01   7.7678978e-02
   5.2000000e+01   7.6115917e-02
   5.3000000e+01   7.4609034e-02
   5.4000000e+01   7.3198082e-02
   5.5000000e+01   7.1749170e-02
   5.6000000e+01   7.0376194e-02
   5.7000000e+01   6.9120021e-02
   5.8000000e+01   6.7855112e-02
   5.9000000e+01   6.6442896e-02
   6.0000000e+01   6.5219583e-02
   6.1000000e+01   6.3961854e-02
   6.2000000e+01   6.2830355e-02
   6.3000000e+01   6.1675690e-02
   6.4000000e+01   6.0489494e-02
   6.5000000e+01   5.9339736e-02
   6.6000000e+01   5.8219321e-02
   6.7000000e+01   5.7068990e-02
   6.8000000e+01   5.5940348e-02
   6.9000000e+01   5.4911232e-02
   7.0000000e+01   5.3797437e-02
   7.1000000e+01   5.2766726e-02
   7.2000000e+01   5.1680767e-02
   7.3000000e+01   5.0467749e-02
   7.4000000e+01   4.9279781e-02
   7.5000000e+01   4.8078869e-02
   7.6000000e+01   4.6790363e-02
   7.7000000e+01   4.5398587e-02
   7.8000000e+01   4.3923932e-02
   7.9000000e+01   4.2187841e-02
   8.0000000e+01   4.0341151e-02


==> plots/invsqrt/sprand_ILU.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   2.2332136e-01
   2.0000000e+00   1.2959219e-01
   3.0000000e+00   7.5550356e-02
   4.0000000e+00   3.9914032e-02
   5.0000000e+00   2.1255212e-02
   6.0000000e+00   1.1167900e-02
   7.0000000e+00   5.9660930e-03
   8.0000000e+00   3.1187705e-03
   9.0000000e+00   1.6514933e-03
   1.0000000e+01   8.6472242e-04
   1.1000000e+01   4.5802281e-04
   1.2000000e+01   2.3922785e-04
   1.3000000e+01   1.2713222e-04
   1.4000000e+01   6.6941375e-05
   1.5000000e+01   3.5587422e-05
   1.6000000e+01   1.8773745e-05
   1.7000000e+01   9.9823588e-06
   1.8000000e+01   5.2676818e-06
   1.9000000e+01   2.7504809e-06
   2.0000000e+01   1.4002666e-06
   2.1000000e+01   6.6084803e-07
   2.2000000e+01   2.6442048e-07
   2.3000000e+01   8.6778911e-08
   2.4000000e+01   2.3237675e-08
   2.5000000e+01   5.3935931e-09
   2.6000000e+01   1.1166783e-09
   2.7000000e+01   2.0890344e-10
   2.8000000e+01   3.7236998e-11
   2.9000000e+01   6.3346430e-12
   3.0000000e+01   1.0478865e-12
   3.1000000e+01   1.7002605e-13
   3.2000000e+01   2.6324349e-14


==> plots/invsqrt/sprand_PFE.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   9.1941067e-01
   2.0000000e+00   8.9426352e-01
   3.0000000e+00   8.6021005e-01
   4.0000000e+00   7.7711043e-01
   5.0000000e+00   5.9236228e-01
   6.0000000e+00   3.5882230e-01
   7.0000000e+00   1.9013652e-01
   8.0000000e+00   9.5485901e-02
   9.0000000e+00   4.7467463e-02
   1.0000000e+01   2.3658914e-02
   1.1000000e+01   1.1669683e-02
   1.2000000e+01   5.8089677e-03
   1.3000000e+01   2.9040955e-03
   1.4000000e+01   1.4307322e-03
   1.5000000e+01   7.0928347e-04
   1.6000000e+01   3.4922872e-04
   1.7000000e+01   1.7255710e-04
   1.8000000e+01   8.5615379e-05
   1.9000000e+01   4.2679402e-05
   2.0000000e+01   2.1179856e-05
   2.1000000e+01   1.0581439e-05
   2.2000000e+01   5.2386582e-06
   2.3000000e+01   2.5734476e-06
   2.4000000e+01   1.2858441e-06
   2.5000000e+01   6.4194943e-07
   2.6000000e+01   3.1602337e-07
   2.7000000e+01   1.5546670e-07
   2.8000000e+01   7.7474981e-08
   2.9000000e+01   3.8647281e-08
   3.0000000e+01   1.9186991e-08
   3.1000000e+01   9.5156404e-09
   3.2000000e+01   4.7078963e-09
   3.3000000e+01   2.3746623e-09
   3.4000000e+01   1.1616419e-09
   3.5000000e+01   5.6876804e-10
   3.6000000e+01   2.8458246e-10
   3.7000000e+01   1.3999588e-10
   3.8000000e+01   6.8394797e-11
   3.9000000e+01   3.4233489e-11
   4.0000000e+01   1.6784129e-11
   4.1000000e+01   8.3158448e-12
   4.2000000e+01   4.1042650e-12
   4.3000000e+01   2.0163970e-12
   4.4000000e+01   9.9192573e-13
   4.5000000e+01   4.8333798e-13
   4.6000000e+01   2.4447917e-13
   4.7000000e+01   1.2200000e-13
   4.8000000e+01   6.0147099e-14
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/invsqrt/sprand_wo.txt <==
   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.4936209e-01
   2.0000000e+00   5.2771788e-01
   3.0000000e+00   4.1115812e-01
   4.0000000e+00   3.4782422e-01
   5.0000000e+00   3.0488717e-01
   6.0000000e+00   2.6013955e-01
   7.0000000e+00   2.1007706e-01
   8.0000000e+00   1.7591563e-01
   9.0000000e+00   1.4514807e-01
   1.0000000e+01   1.2034387e-01
   1.1000000e+01   1.0194060e-01
   1.2000000e+01   8.6306496e-02
   1.3000000e+01   7.3034190e-02
   1.4000000e+01   6.0997045e-02
   1.5000000e+01   5.0691082e-02
   1.6000000e+01   4.1867359e-02
   1.7000000e+01   3.4198320e-02
   1.8000000e+01   2.8305076e-02
   1.9000000e+01   2.3679367e-02
   2.0000000e+01   1.9686224e-02
   2.1000000e+01   1.6311412e-02
   2.2000000e+01   1.3498025e-02
   2.3000000e+01   1.1095394e-02
   2.4000000e+01   9.1344311e-03
   2.5000000e+01   7.5456876e-03
   2.6000000e+01   6.2765979e-03
   2.7000000e+01   5.2351795e-03
   2.8000000e+01   4.3513130e-03
   2.9000000e+01   3.6022174e-03
   3.0000000e+01   2.9926273e-03
   3.1000000e+01   2.4526994e-03
   3.2000000e+01   2.0263863e-03
   3.3000000e+01   1.6843801e-03
   3.4000000e+01   1.3972522e-03
   3.5000000e+01   1.1653822e-03
   3.6000000e+01   9.7031053e-04
   3.7000000e+01   8.0416167e-04
   3.8000000e+01   6.6652472e-04
   3.9000000e+01   5.4946812e-04
   4.0000000e+01   4.5452760e-04
   4.1000000e+01   3.7726983e-04
   4.2000000e+01   3.1356657e-04
   4.3000000e+01   2.6035923e-04
   4.4000000e+01   2.1710252e-04
   4.5000000e+01   1.7998239e-04
   4.6000000e+01   1.4889523e-04
   4.7000000e+01   1.2311200e-04
   4.8000000e+01   1.0189953e-04
   4.9000000e+01   8.4463351e-05
   5.0000000e+01   7.0274763e-05
   5.1000000e+01   5.8129536e-05
   5.2000000e+01   4.8502588e-05
   5.3000000e+01   4.0206489e-05
   5.4000000e+01   3.3176526e-05
   5.5000000e+01   2.7490364e-05
   5.6000000e+01   2.2756303e-05
   5.7000000e+01   1.8862206e-05
   5.8000000e+01   1.5662118e-05
   5.9000000e+01   1.3002298e-05
   6.0000000e+01   1.0797948e-05
   6.1000000e+01   8.9550819e-06
   6.2000000e+01   7.3959314e-06
   6.3000000e+01   6.1358483e-06
   6.4000000e+01   5.0904132e-06
   6.5000000e+01   4.2081287e-06
   6.6000000e+01   3.4771779e-06
   6.7000000e+01   2.8741212e-06
   6.8000000e+01   2.3690277e-06
   6.9000000e+01   1.9513193e-06
   7.0000000e+01   1.5995391e-06
   7.1000000e+01   1.3085695e-06
   7.2000000e+01   1.0639829e-06
   7.3000000e+01   8.5959227e-07
   7.4000000e+01   6.9298625e-07
   7.5000000e+01   5.5564060e-07
   7.6000000e+01   4.4031777e-07
   7.7000000e+01   3.4718591e-07
   7.8000000e+01   2.7173134e-07
   7.9000000e+01   2.1034883e-07
   8.0000000e+01   1.6173312e-07

